Dynamic Partial Order Reduction for Checking Correctness against Transaction Isolation Levels

Modern applications, such as social networking systems and e-commerce platforms are centered around using large-scale databases for storing and retrieving data. Accesses to the database are typically enclosed in transactions that allow computations on shared data to be isolated from other concurrent computations and resilient to failures. Modern databases trade isolation for performance. The weaker the isolation level is, the more behaviors a database is allowed to exhibit and it is up to the developer to ensure that their application can tolerate those behaviors. In this work, we propose stateless model checking algorithms for studying correctness of such applications that rely on dynamic partial order reduction. These algorithms work for a number of widely-used weak isolation levels, including Read Committed, Causal Consistency, Snapshot Isolation, and Serializability. We show that they are complete, sound and optimal, and run with polynomial memory consumption in all cases. We report on an implementation of these algorithms in the context of Java Pathfinder applied to a number of challenging applications drawn from the literature of distributed systems and databases.

==> CausalCons.-DPOR/CausalCons.-DPOR-Paper/bibly.json <==
{
    "latex": "main.tex",
    "databases": {
        "DBLP": {
            "file": "dblp.bib",
            "parameters": {
                "param": 1
            },
            "suffix": ".bib",
            "url": "https://dblp.uni-trier.de/rec"
        }
    }
}


==> bibly.json <==
{
    "latex": "main.tex",
    "databases": {
        "DBLP": {
            "file": "dblp.bib",
            "parameters": {
                "param": 1
            },
            "suffix": ".bib",
            "url": "https://dblp.uni-trier.de/rec"
        }
    }
}

